Large N Optimization for multi-matrix systems

In this work we revisit the problem of solving multi-matrix systems through numerical large $N$ methods. The framework is a collective, loop space representation which provides a constrained optimization problem, addressed through master-field minimization. This scheme applies both to multi-matrix integrals ($c=0$ systems) and multi-matrix quantum mechanics ($c=1$). The complete fluctuation spectrum is also computable in the above scheme, and is of immediate physical relevance in the later case. The complexity (and the growth of degrees of freedom) at large $N$ have stymied earlier attempts and in the present work we present significant improvements in this regard. The (constrained) minimization and spectrum calculations are easily achieved with close to $10^4$ variables, giving solution to Migdal-Makeenko, and collective field equations. Considering the large number of dynamical (loop) variables and the extreme nonlinearity of the problem, high precision is obtained when confronted with solvable cases. Through numerical results presented, we prove that our scheme solves, by numerical loop space methods, the general two matrix model problem.

==> data_1M_ground_state_energy_Veff_value.dat <==
g4	Veff_value
-0.05	0.471479873353431
0	0.5
0.05	0.522799883873092
0.1	0.542393112569237
0.15	0.55982297630518
0.2	0.575656776205409
0.25	0.590247068268376
0.3	0.603831848533923
0.35	0.616581205556694
0.4	0.628621905245492
0.45	0.640051525769065
0.5	0.650947131721397
0.55	0.661370874819126
0.6	0.671373761022788
0.65	0.680998271070824
0.7	0.690280235579847
0.75	0.69925020938431
0.8	0.707934499938742
0.85	0.71635595088724
0.9	0.724534548653894
0.95	0.732487898695499
1.	0.740231604162292

==> data_1M_ground_state_energy_analytical.dat <==
g4	Egs
-0.0750263596797588	0.4522220133482625
-0.0745263596797588	0.4526926849522625
-0.0740263596797588	0.45315516541889755
-0.0735263596797588	0.4536108711510215
-0.0730263596797588	0.4540605934134973
-0.0725263596797588	0.4545048881863531
-0.0720263596797588	0.4549441821179327
-0.0715263596797588	0.45537881942352354
-0.0710263596797588	0.45580908708669676
-0.0705263596797588	0.45623523003979743
-0.0700263596797588	0.456657461037775
-0.0695263596797588	0.45707596744756435
-0.0690263596797588	0.4574909161183003
-0.0685263596797588	0.4579024569933509
-0.0680263596797588	0.45831072586257937
-0.0675263596797588	0.4587158465069021
-0.0670263596797588	0.4591179324010769
-0.0665263596797588	0.4595170880876319
-0.0660263596797588	0.4599134103009588
-0.0655263596797588	0.460306988898234
-0.0650263596797588	0.46069790763864765
-0.0645263596797588	0.46108624484188704
-0.0640263596797588	0.46147207394933093
-0.0635263596797588	0.4618554640059974
-0.0630263596797588	0.46223648007731094
-0.0625263596797588	0.46261518361177323
-0.0620263596797588	0.4629916327583836
-0.0615263596797588	0.4633658826459154
-0.0610263596797588	0.46373798562983315
-0.0605263596797588	0.4641079915115731
-0.0600263596797588	0.46447594773409717
-0.0595263596797588	0.4648418995569562
-0.0590263596797588	0.4652058902135769
-0.0585263596797588	0.4655679610530524
-0.0580263596797588	0.4659281516683628
-0.0575263596797588	0.4662865000126722
-0.0570263596797588	0.46664304250509914
-0.0565263596797588	0.4669978141271675
-0.0560263596797588	0.4673508485109757
-0.0555263596797588	0.4677021780199836
-0.0550263596797588	0.4680518338231983
-0.0545263596797588	0.46839984596344136
-0.0540263596797588	0.4687462434202952
-0.0535263596797588	0.4690910541682522
-0.0530263596797588	0.46943430523053026
-0.0525263596797588	0.46977602272896124
-0.0520263596797588	0.47011623193031776
-0.0515263596797588	0.470454957289397
-0.0510263596797588	0.4707922224891509
-0.0505263596797588	0.4711280504781173
-0.0500263596797588	0.4714624635053825
-0.0495263596797588	0.47179548315328107
-0.0490263596797588	0.47212713036801696
-0.0485263596797588	0.47245742548837616
-0.0480263596797588	0.47278638827267566
-0.0475263596797588	0.47311403792409246
-0.0470263596797588	0.47344039311449004
-0.0465263596797588	0.47376547200685887
-0.0460263596797588	0.4740892922764696
-0.0455263596797588	0.4744118711308366
-0.0450263596797588	0.47473322532856993
-0.0445263596797588	0.4750533711972015
-0.0440263596797588	0.4753723246500504
-0.0435263596797588	0.47569010120219424
-0.0430263596797588	0.47600671598560745
-0.0425263596797588	0.47632218376352226
-0.0420263596797588	0.4766365189440572
-0.0415263596797588	0.4769497355931685
-0.0410263596797588	0.47726184744696043
-0.0405263596797588	0.4775728679233981
-0.0400263596797588	0.47788281013345657
-0.0395263596797588	0.47819168689174407
-0.0390263596797588	0.47849951072662716
-0.0385263596797588	0.47880629388988927
-0.0380263596797588	0.47911204836595006
-0.0375263596797588	0.4794167858806684
-0.0370263596797588	0.47972051790975634
-0.0365263596797588	0.48002325568682114
-0.0360263596797588	0.480325010211062
-0.0355263596797588	0.4806257922546339
-0.0350263596797588	0.48092561236970083
-0.0345263596797588	0.4812244808951948
-0.0340263596797588	0.4815224079632932
-0.0335263596797588	0.48181940350563224
-0.0330263596797588	0.4821154772592692
-0.0325263596797588	0.4824106387724048
-0.0320263596797588	0.48270489740988204
-0.0315263596797588	0.4829982623584646
-0.0310263596797588	0.4832907426319161
-0.0305263596797588	0.48358234707588166
-0.0300263596797588	0.4838730843725842
-0.0295263596797588	0.48416296304534595
-0.0290263596797588	0.4844519914629404
-0.0285263596797588	0.4847401778437847
-0.0280263596797588	0.485027530259979
-0.0275263596797588	0.48531405664120136
-0.0270263596797588	0.48559976477846106
-0.0265263596797588	0.4858846623277209
-0.0260263596797588	0.4861687568133925
-0.0255263596797588	0.4864520556317088
-0.0250263596797588	0.4867345660539831
-0.0245263596797588	0.4870162952297536
-0.0240263596797588	0.4872972501898243
-0.0235263596797588	0.4875774378492042
-0.0230263596797588	0.48785686500994696
-0.0225263596797588	0.48813553836389817
-0.0220263596797588	0.48841346449535544
-0.0215263596797588	0.4886906498836376
-0.0210263596797588	0.4889671009055767
-0.0205263596797588	0.48924282383792705
-0.0200263596797588	0.48951782485970086
-0.0195263596797588	0.48979211005442913
-0.0190263596797588	0.49006568541235446
-0.0185263596797588	0.49033855683255484
-0.0180263596797588	0.4906107301250029
-0.0175263596797588	0.49088221101256396
-0.0170263596797588	0.49115300513293425
-0.0165263596797588	0.49142311804051836
-0.0160263596797588	0.4916925552082568
-0.0155263596797588	0.4919613220293947
-0.0150263596797588	0.49222942381920237
-0.0145263596797588	0.49249686581664537
-0.0140263596797588	0.4927636531860059
-0.0135263596797588	0.4930297910184599
-0.0130263596797588	0.4932952843336083
-0.0125263596797588	0.4935601380809652
-0.0120263596797588	0.49382435714140693
-0.0115263596797588	0.4940879463285785
-0.0110263596797588	0.49435091039026235
-0.0105263596797588	0.49461325400971146
-0.0100263596797588	0.4948749818069439
-0.00952635967975884	0.49513609834000494
-0.00902635967975884	0.495396608106195
-0.00852635967975884	0.4956565155432635
-0.00802635967975884	0.49591582503057396
-0.00752635967975884	0.4961745408902364
-0.00702635967975884	0.4964326673882132
-0.00652635967975884	0.4966902087353932
-0.00602635967975884	0.49694716908864084
-0.00552635967975884	0.4972035525518176
-0.00502635967975884	0.4974593631767787
-0.00452635967975884	0.4977146049643431
-0.00402635967975884	0.49796928186524103
-0.00352635967975884	0.49822339778103764
-0.00302635967975884	0.4984769565650333
-0.00252635967975884	0.49872996202314335
-0.00202635967975884	0.4989824179147543
-0.00152635967975884	0.49923432795356215
-0.00102635967975884	0.49948569580838814
-0.000526359679758839	0.4997365251039768
-0.0000263596797588391	0.4999868194217749
0	0.5
0.05	0.522799891708603
0.1	0.542393168000176
0.15	0.5598231238742569
0.2	0.5756570500326005
0.25	0.59024749206284
0.3	0.603832438114529
0.35	0.6165819711273234
0.4	0.6286228530722918
0.45	0.6400526593572545
0.5	0.6509484526331456
0.55	0.6613723832442134
0.6	0.6713754561802057
0.65	0.6810001514941934
0.7	0.690282299322212
0.75	0.6992524541663517
0.8	0.7079369232568342
0.85	0.7163585500926888
0.9	0.7245373210112797
0.95	0.7324908414257459
1.	0.7402347144744503

==> data_1M_spectrum_1st_frequency_analytical.dat <==
g4	1st_frequency
-0.0750263596797588	0.1125692537831036
-0.0745263596797588	0.4493506644224936
-0.0740263596797588	0.4868881636336246
-0.0735263596797588	0.51199045893241
-0.0730263596797588	0.5314634770496298
-0.0725263596797588	0.5476334932232728
-0.0720263596797588	0.561600319205547
-0.0715263596797588	0.5739786284307072
-0.0710263596797588	0.5851498098401854
-0.0705263596797588	0.5953681968168965
-0.0700263596797588	0.6048126136279595
-0.0695263596797588	0.6136140020024954
-0.0690263596797588	0.6218713751577205
-0.0685263596797588	0.629661584145697
-0.0680263596797588	0.6370455833953373
-0.0675263596797588	0.6440726084619668
-0.0670263596797588	0.6507830532204888
-0.0665263596797588	0.657210506633698
-0.0660263596797588	0.6633832291554557
-0.0655263596797588	0.669325245248333
-0.0650263596797588	0.6750571666224306
-0.0645263596797588	0.6805968226095624
-0.0640263596797588	0.6859597498225014
-0.0635263596797588	0.6911595774348434
-0.0630263596797588	0.6962083338731211
-0.0625263596797588	0.7011166935375999
-0.0620263596797588	0.705894177194534
-0.0615263596797588	0.710549316176836
-0.0610263596797588	0.7150897880209253
-0.0605263596797588	0.719522529346359
-0.0600263596797588	0.7238538304459669
-0.0595263596797588	0.7280894150581508
-0.0590263596797588	0.7322345080438237
-0.0585263596797588	0.7362938931212079
-0.0580263596797588	0.7402719623750219
-0.0575263596797588	0.7441727589186851
-0.0570263596797588	0.7480000138244435
-0.0565263596797588	0.7517571782289859
-0.0560263596797588	0.7554474513578547
-0.0555263596797588	0.7590738050809464
-0.0550263596797588	0.7626390055062514
-0.0545263596797588	0.7661456320340411
-0.0540263596797588	0.7695960942247227
-0.0535263596797588	0.772992646777239
-0.0530263596797588	0.7763374028686175
-0.0525263596797588	0.7796323460671237
-0.0520263596797588	0.7828793409998174
-0.0515263596797588	0.7860801429289715
-0.0510263596797588	0.7892364063697981
-0.0505263596797588	0.7923496928634128
-0.0500263596797588	0.795421478003398
-0.0495263596797588	0.7984531578011286
-0.0490263596797588	0.8014460544638338
-0.0485263596797588	0.8044014216498271
-0.0480263596797588	0.807320449257195
-0.0475263596797588	0.8102042677952298
-0.0470263596797588	0.8130539523819017
-0.0465263596797588	0.81587052640547
-0.0460263596797588	0.8186549648838516
-0.0455263596797588	0.8214081975514849
-0.0450263596797588	0.8241311117000415
-0.0445263596797588	0.8268245547963934
-0.0440263596797588	0.8294893368986748
-0.0435263596797588	0.832126232889017
-0.0430263596797588	0.8347359845395603
-0.0425263596797588	0.8373193024266126
-0.0420263596797588	0.8398768677062762
-0.0415263596797588	0.8424093337635263
-0.0410263596797588	0.8449173277455165
-0.0405263596797588	0.8474014519888222
-0.0400263596797588	0.8498622853493978
-0.0395263596797588	0.8523003844431731
-0.0390263596797588	0.8547162848044719
-0.0385263596797588	0.8571105019687646
-0.0380263596797588	0.859483532485668
-0.0375263596797588	0.8618358548675713
-0.0370263596797588	0.8641679304787839
-0.0365263596797588	0.8664802043696688
-0.0360263596797588	0.8687731060598431
-0.0355263596797588	0.8710470502741633
-0.0350263596797588	0.8733024376349111
-0.0345263596797588	0.8755396553132981
-0.0340263596797588	0.8777590776431595
-0.0335263596797588	0.8799610666994618
-0.0330263596797588	0.8821459728440485
-0.0325263596797588	0.884314135240842
-0.0320263596797588	0.8864658823425575
-0.0315263596797588	0.8886015323508147
-0.0310263596797588	0.8907213936513919
-0.0305263596797588	0.8928257652262356
-0.0300263596797588	0.8949149370437108
-0.0295263596797588	0.8969891904284787
-0.0290263596797588	0.8990487984122669
-0.0285263596797588	0.9010940260667304
-0.0280263596797588	0.9031251308194892
-0.0275263596797588	0.9051423627543711
-0.0270263596797588	0.9071459648968048
-0.0265263596797588	0.909136173485246
-0.0260263596797588	0.9111132182294559
-0.0255263596797588	0.913077322556401
-0.0250263596797588	0.9150287038444828
-0.0245263596797588	0.916967573646765
-0.0240263596797588	0.9188941379038197
-0.0235263596797588	0.9208085971467734
-0.0230263596797588	0.9227111466910893
-0.0225263596797588	0.924601976821605
-0.0220263596797588	0.926481272969289
-0.0215263596797588	0.9283492158801682
-0.0210263596797588	0.9302059817768412
-0.0205263596797588	0.9320517425129704
-0.0200263596797588	0.9338866657211169
-0.0195263596797588	0.9357109149542641
-0.0190263596797588	0.93752464982136
-0.0185263596797588	0.9393280261171726
-0.0180263596797588	0.9411211959467523
-0.0175263596797588	0.9429043078447693
-0.0170263596797588	0.9446775068899788
-0.0165263596797588	0.9464409348150543
-0.0160263596797588	0.9481947301120156
-0.0155263596797588	0.9499390281334624
-0.0150263596797588	0.9516739611898133
-0.0145263596797588	0.9533996586427466
-0.0140263596797588	0.9551162469950103
-0.0135263596797588	0.9568238499767845
-0.0130263596797588	0.9585225886287425
-0.0125263596797588	0.9602125813819733
-0.0120263596797588	0.9618939441349016
-0.0115263596797588	0.9635667903273447
-0.0110263596797588	0.9652312310118315
-0.0105263596797588	0.9668873749223099
-0.0100263596797588	0.9685353285403534
-0.00952635967975884	0.970175196158981
-0.00902635967975884	0.9718070799441872
-0.00852635967975884	0.9734310799942916
-0.00802635967975884	0.975047294397189
-0.00752635967975884	0.9766558192856015
-0.00702635967975884	0.9782567488904064
-0.00652635967975884	0.979850175592127
-0.00602635967975884	0.9814361899706601
-0.00552635967975884	0.9830148808533153
-0.00502635967975884	0.9845863353612315
-0.00452635967975884	0.9861506389542386
-0.00402635967975884	0.9877078754742299
-0.00352635967975884	0.9892581271870987
-0.00302635967975884	0.9908014748233034
-0.00252635967975884	0.9923379976171094
-0.00202635967975884	0.9938677733445626
-0.00152635967975884	0.9953908783602442
-0.00102635967975884	0.9969073876328537
-0.000526359679758839	0.9984173747796632
-0.0000263596797588391	0.9999209120998889
0	1.
0.05	1.1263188098905315
0.1	1.2233984392798105
0.15	1.3041512321840307
0.2	1.3742042771163494
0.25	1.4365887086737397
0.3	1.493150498700317
0.35	1.5451087985479721
0.4	1.5933167479759784
0.45	1.6383978925472806
0.5	1.680823697169828
0.55	1.7209604779426844
0.6	1.7590992862230272
0.65	1.795475734092206
0.7	1.8302836026292084
0.75	1.8636844553334597
0.8	1.8958145987992023
0.85	1.926790231336857
0.9	1.956711323018673
0.95	1.985664588271746
1.	2.0137257968427016
1.05	2.04096159409688
1.1	2.0674309518489657
1.15	2.0931863371332127
1.2	2.1182746629404483
1.25	2.1427380684892636
1.3	2.1666145648286483
1.35	2.189938573031553
1.4	2.212741375963919
1.45	2.2350514999458713
1.5	2.2568950391104816
1.55	2.278295932596697
1.6	2.299276202665083
1.65	2.3198561602392047
1.7	2.3400545831373902
1.75	2.359888871285218
1.8	2.3793751824266605
1.85	2.3985285512353403
1.9	2.417362994231778
1.95	2.435891602512332
2.	2.454126623969648
2.05	2.4720795364183967
2.1	2.4897611128211947
2.15	2.5071814796289433
2.2	2.5243501690998804
2.25	2.541276166336582
2.3	2.5579679516756304
2.35	2.574433538976626
2.4	2.590680510283087
2.45	2.6067160472649014
2.5	2.6225469597985986
2.55	2.6381797119961576
2.6	2.6536204459540986
2.65	2.6688750034611113
2.7	2.6839489458737615
2.75	2.6988475723448535
2.8	2.713575936567562
2.85	2.7281388621797524
2.9	2.742540956956615
2.95	2.7567866259055642
3.	2.7708800833649554
3.05	2.784825364197262
3.1	2.798626334157807
3.15	2.812286699511732
3.2	2.825810015964453
3.25	2.8391996969642688
3.3	2.8524590214300036
3.35	2.8655911409513637
3.4	2.878599086505132
3.45	2.8914857747261977
3.5	2.904254013768805
3.55	2.916906508790098
3.6	2.9294458670851853
3.65	2.941874602900236
3.7	2.9541951419478596
3.75	2.9664098256468496
3.8	2.9785209151064707
3.85	2.9905305948737744
3.9	3.0024409764608584
3.95	3.0142541016675697
4.	3.025971945713919
4.05	3.03759642019526
4.1	3.0491293758723104
4.15	3.0605726053070748
4.2	3.071927845354912
4.25	3.08319677952217
4.3	3.094381040198102
4.35	3.1054822107691327
4.4	3.1165018276229017
4.45	3.12744138204903
4.5	3.138302322042969
4.55	3.1490860540189036
4.6	3.159793944437201
4.65	3.1704273213515473
4.7	3.1809874758805408
4.75	3.19147566360815
4.8	3.2018931059172195
4.85	3.212240991259835
4.9	3.2225204763681603
4.95	3.2327326874091056
5.	3.242878721085961
5.05	3.252959645689916
5.1	3.262976502104233
5.15	3.2729303047636105
5.2	3.282822042571165
5.25	3.292652679775291
5.3	3.3024231568084828
5.35	3.3121343910901384
5.4	3.3217872777951856
5.45	3.331382690590296
5.5	3.340921482339332
5.55	3.3504044857795483
5.6	3.359832514170072
5.65	3.369206361913954
5.7	3.3785268051551407
5.75	3.3877946023515713
5.8	3.3970104948255515
5.85	3.406175207292467
5.9	3.4152894483689145
5.95	3.4243539110611647
6.	3.433369273234902
6.05	3.4423361980671023
6.1	3.4512553344808623
6.15	3.4601273175639564
6.2	3.468952768971872
6.25	3.4777322973159746
6.3	3.4864664985375313
6.35	3.4951559562681367
6.4	3.5038012421772042
6.45	3.5124029163070363
6.5	3.520961527396044
6.55	3.529477613190585
6.6	3.5379517007459382
6.65	3.5463843067168495
6.7	3.554775937638093
6.75	3.5631270901954606
6.8	3.57143825148757
6.85	3.5797098992788716
6.9	3.587942502244212
6.95	3.5961365202052877
7.	3.6042924043593176
7.05	3.612410597500248
7.1	3.6204915342327673
7.15	3.628535641179437
7.2	3.6365433371811933
7.25	3.644515033491464
7.3	3.6524511339641683
7.35	3.660352035235818
7.4	3.668218126901951
7.45	3.676049791688099
7.5	3.6838474056155097
7.55	3.6916113381618003
7.6	3.699341952416746
7.65	3.707039605233375
7.7	3.7147046473745196
7.75	3.7223374236550466
7.8	3.729938273079837
7.85	3.737507528977755
7.9	3.745045519131678
7.95	3.7525525659047596
8.	3.7600289863630727
8.05	3.7674750923947173
8.1	3.7748911908255307
8.15	3.7822775835315676
8.2	3.7896345675483523
8.25	3.7969624351771283
8.3	3.804261474088138
8.35	3.8115319674210264
8.4	3.8187741938825415
8.45	3.8259884278414997
8.5	3.833174939421231
8.55	3.840333994589497
8.6	3.847465855246012
8.65	3.854570779307612
8.7	3.861649020791192
8.75	3.868700829894427
8.8	3.8757264530743973
8.85	3.8827261331241534
8.9	3.8897001092472956
8.95	3.896648617130636
9.	3.9035718890149917
9.05	3.9104701537641784
9.1	3.9173436369322476
9.15	3.9241925608290233
9.2	3.931017144584013
9.25	3.937817604208706
9.3	3.9445941526573303
9.35	3.9513469998861113
9.4	3.958076352911077
9.45	3.9647824158644407
9.5	3.971465390049628
9.55	3.9781254739949627
9.6	3.9847628635060617
9.65	3.991377751716982
9.7	3.997970329140155
9.75	4.004540783715111
9.8	4.01108930085609
9.85	4.0176160634985285
9.9	4.0241212521444245
9.95	4.03060504490671
10.	4.037067617552554

==> data_1M_spectrum_1st_frequency_numerical.dat <==
g4	1st_frequency
-0.06	0.7240891818622162
0	1.
0.5	1.6808200513584306
1.	2.013716587614586
1.5	2.256880948531323
2.	2.454108325215086
2.5	2.62252497781075
3.	2.770854824585182
3.5	2.904225799101451
4.	3.0259410341615403
4.5	3.1382689268627457
5.	3.24284302093195
5.5	3.3408836291128927
6.	3.433329397746363
6.5	3.5209197435395585
7.	3.604248812254394
7.5	3.6838020940144136
8.	3.7599820345259882
8.5	3.8331264185983076
9.	3.903521863633146
9.5	3.971413918674175
10.	4.037014753674751

==> data_1M_spectrum_exact.dat <==
g4	0	0.1	1	10	100
$\varepsilon_{1}$	1.	1.2233984392798105	2.0137257968427016	4.037067617552554	8.557408929048595
$\varepsilon_{2}$	2.	2.446796878559621	4.027451593685403	8.074135235105109	17.11481785809719
$\varepsilon_{3}$	3.	3.6701953178394318	6.041177390528105	12.111202852657662	25.672226787145785
$\varepsilon_{4}$	4.	4.893593757119242	8.054903187370806	16.148270470210218	34.22963571619438
$\varepsilon_{5}$	5.	6.116992196399052	10.068628984213507	20.185338087762773	42.78704464524297
$\varepsilon_{6}$	6.	7.3403906356788635	12.08235478105621	24.222405705315325	51.34445357429157
$\varepsilon_{7}$	7.	8.563789074958674	14.096080577898912	28.25947332286788	59.90186250334017
$\varepsilon_{8}$	8.	9.787187514238484	16.109806374741613	32.296540940420435	68.45927143238876
$\varepsilon_{9}$	9.	11.010585953518294	18.123532171584316	36.33360855797299	77.01668036143735
$\varepsilon_{10}$	10.	12.233984392798105	20.137257968427015	40.370676175525546	85.57408929048594

==> data_1M_spectrum_first_30_levels_numerical.dat <==
level	-0.05	0	1	5	10
1	0.7955822957610164	1.	2.013725796842696	3.2428787210858174	4.037067617552247
2	1.5911645915220327	2.	4.027451593685392	6.485757442171635	8.074135235104494
3	2.386746887283049	3.	6.041177390528087	9.728636163257454	12.111202852656742
4	3.1823291830440654	4.	8.054903187370783	12.97151488434327	16.14827047020899
5	3.9779114788050816	5.	10.068628984213479	16.214393605429088	20.185338087761238
6	4.773493774566098	6.	12.082354781056175	19.457272326514907	24.222405705313484
7	5.569076070327114	7.	14.09608057789887	22.700151047600723	28.259473322865734
8	6.364658366088131	8.	16.109806374741567	25.943029768686543	32.296540940417984
9	7.160240661849147	9.	18.123532171584262	29.185908489772448	36.33360855797047
10	7.955822957610163	10.	20.13725796842696	32.42878721085837	40.37067617552301
11	8.75140525337118	11.	22.150983765269846	35.67166593195627	44.407743793106505
12	9.546987549132195	12.	24.164709562112737	38.91454465305435	48.44481141069042
13	10.342569844893257	13.	26.178435358984828	42.15742337540806	52.48187903127515
14	11.138152140654311	14.	28.192161155852993	45.40030209758488	56.51894665143229
15	11.933734436424894	15.	30.20588695606668	48.64318091703747	60.55601448639375
16	12.729316732192911	16.	32.219612755353104	51.88605970877677	64.59308225973837
17	13.524899029464086	17.	34.233338829548046	55.1289438736611	68.63016097891388
18	14.320481326136338	18.	36.24706479162766	58.37182579624741	72.66723510371894
19	15.116063787118593	19.	38.2608062628974	61.614909435852006	76.70468730364387
20	15.911646163313534	20.	40.27453954891479	64.85788416969487	80.741934198228
21	16.707240317060222	21.	42.28883677480056	68.10564730127241	84.7873969468806
22	17.502827124438422	22.	44.302773465377996	71.35027084389861	88.82743815993476
23	18.298922526808223	23.	46.328651983235446	74.65910963528972	92.9676911899561
24	19.09464968449637	24.	48.345629236039876	77.91875291949468	97.03067087351305
25	19.90187095968838	25.	50.49063438442959	81.61500668294845	101.7162550646677
26	20.699681922927596	26.	52.52775259405501	84.93506136840797	105.86281368220725
27	21.613608849039217	27.	55.23133633873225	89.85271548011214	112.14536556077749
28	22.423057010216517	28.	57.323902841080276	93.28794500147296	116.44121967285153
29	23.80326607984487	29.	61.54878687967935	100.91219436209875	126.14900196656008
30	24.639069004793626	30.	63.72542396187281	104.49688525280916	130.6341890011644

==> data_2M_spectrum_lmax_4.dat <==
run	1	2	3	4	5	6	7	8
# lmax	7.	9.	9.	9.	9.	9.	9.	9.
# n	28.	94.	94.	94.	94.	94.	94.	94.
$k$	0.	0.	0.	0.	0.	0.5	0.5	0.5
# g3	0.	0.	0.	0.	0.	0.	0.	0.
$g_4$	0	0.1	1	10	100	0	0.1	1
$\varepsilon_{1}$	0.9999999835711454	1.2247094227339292	2.0252921336101295	4.07166241789283	8.642120859258211	0.7069762781223975	1.011227050833705	1.90438452145011
$\varepsilon_{2}$	1.0000000065000312	1.224785243441155	2.0255941781976508	4.0789288101415435	8.643741644061821	1.224748010757037	1.4215287001758687	2.147650273862939
$\varepsilon_{3}$	1.9999999587768273	2.3136062664998645	3.5419298636777405	6.883051051453421	14.4599842992975	1.4140235352080774	1.9456832079198236	3.4443489745854885
$\varepsilon_{4}$	1.99999999117722	2.4493624273409322	4.049860645303558	8.142810933560423	17.27627061379664	1.9318297062535084	2.4277929714226762	4.048545548988046
$\varepsilon_{5}$	2.0000000066517662	2.4495420561090833	4.050427164050282	8.147548873478895	17.27927024751018	2.121035347288301	2.7771532487386703	4.147163819843636
$\varepsilon_{6}$	2.999999938817878	3.5455448594335492	5.6345834670005726	11.164154914512816	23.604006892901975	2.449567035158434	2.9393407131367715	5.353788725367385
$\varepsilon_{7}$	2.9999999706550935	3.545646471839078	5.635184797517726	11.178481383635082	23.607117564911444	2.6388415268549066	3.41812523238213	5.783629928432055
$\varepsilon_{8}$	2.999999994326498	3.6908816188289384	6.2276757654995105	12.694835667918365	27.031384567774424	2.828047202179607	3.834936997137142	6.279332462063496
$\varepsilon_{9}$	3.000000009412139	3.6911604918369383	6.229785219513178	12.696548373559548	27.039522780919533	3.156613215526865	3.9177659290351037	6.324835869260896
$\varepsilon_{10}$	3.9999999207761534	4.631062679851108	7.12077609636254	13.8812252103915	29.201014753408842	3.345853464151279	4.172536203530491	7.007025198186724
$\varepsilon_{11}$	3.9999999510776565	4.773164177074809	7.684091870720182	15.32367812748029	32.43587057008052	3.6743505678872186	4.397282582195629	7.417665876757055
$\varepsilon_{12}$	3.999999957381369	4.773750948696412	7.6914440106322655	15.33548887688115	32.468676857872815	3.8636355121696857	4.623424782274831	7.609197409151674
$\varepsilon_{13}$	3.9999999792802705	4.77519350525503	7.702040149653721	15.386321454963662	32.56949767198832	3.863862174000593	4.840231076495672	7.985768112778769
$\varepsilon_{14}$	3.999999998379785	4.921494259445363	8.300743322813712	16.93196291551101	36.07704694061106	4.381396970014276	5.224322392743466	8.381495402599256
$\varepsilon_{15}$	4.0000000140577905	4.9217124876052765	8.302295195660344	16.94473376799158	36.08344909281191	4.8991343949080175	5.561791396990269	8.41184472153891

==> data_2M_spectrum_lmax_5.dat <==
run	1	2	3	4	5	6	7	8
# lmax	7	9	9	9	9	9	9	9
# n	28	94	94	94	94	94	94	94
$k$	0	0	0	0	0	0.5	0.5	0.5
# g3	0	0	0	0	0	0	0	0
$g_4$	0	0.1	1	10	100	0	0.1	1
$\varepsilon_{1}$	0.9999999835712005	1.224674771143103	2.023666985430488	4.063271039597625	8.619544699673561	0.7069762251207806	1.0111609467597311	1.9026900182305984
$\varepsilon_{2}$	1.0000000065000965	1.224750490246528	2.0240235548035392	4.070443246289161	8.621811033582123	1.2247479847599987	1.421470408755564	2.145963379495361
$\varepsilon_{3}$	1.9999999587768216	2.313606218991276	3.541929877871091	6.883043033529056	14.459983940761271	1.4140235011631832	1.945683177420841	3.444348974456336
$\varepsilon_{4}$	1.9999999911772304	2.4493624259207323	4.049860597734647	8.14280684819817	17.276269460086766	1.9318296790276015	2.4277929283508555	4.048545498162793
$\varepsilon_{5}$	2.0000000066517645	2.44954189373491	4.050427162497991	8.147559135603379	17.279269190875187	2.121035224408495	2.777153197594385	4.147163784139304
$\varepsilon_{6}$	2.9999999388178757	3.539788730067384	5.5806691798424435	10.988959102902788	23.189019530299237	2.449566966991164	2.9244114389830353	5.285294810943329
$\varepsilon_{7}$	2.9999999706550997	3.539875642753857	5.581331688449123	11.002917937880241	23.190778454166356	2.638841546525217	3.399267428138237	5.71154519493238
$\varepsilon_{8}$	2.999999994326492	3.6740898457305793	6.090547365322306	12.197393584953002	25.83875556106916	2.828046988555936	3.8177821851120743	6.155379997536245
$\varepsilon_{9}$	3.000000009412138	3.6744676713844657	6.103161132349788	12.233023963366774	25.912816479632536	3.1566131327030735	3.917765970548105	6.215294724199008
$\varepsilon_{10}$	3.9999999198463128	4.631062544866484	7.1207761033949275	13.881120786058935	29.20101436896318	3.3458532732452495	4.1631641303456615	7.007025326168622
$\varepsilon_{11}$	3.999999950005337	4.773164140546952	7.684091971240479	15.323579200495713	32.43586960603473	3.5350733932984326	4.3972826496605375	7.417665731957902
$\varepsilon_{12}$	3.9999999598643514	4.773750795988996	7.691443950949835	15.33533780785074	32.46867620423615	3.6743504770847544	4.623424752881933	7.609197299070095
$\varepsilon_{13}$	3.999999977265293	4.775193091111288	7.702040241368921	15.386033047634095	32.56949132092468	3.8636353209709604	4.84023115367889	7.9857682850976595
$\varepsilon_{14}$	3.999999997730539	4.921494282452235	8.300743334306777	16.931903225288423	36.07705060791214	3.863862156316278	4.907455251003151	8.381495599311776
$\varepsilon_{15}$	4.000000015886782	4.921711992880395	8.302297123001756	16.944560617792	36.08346683794386	4.052891577738184	5.224322185108303	8.411844987071683
$\varepsilon_{16}$	4.999999899737664	5.858172368497995	9.16396146015542	18.058324549883555	38.030539823031305	4.381396654702491	5.3782136301208565	8.858482824437196
$\varepsilon_{17}$	4.9999999252001235	5.859303773667393	9.175378661662416	18.069143349569085	38.04962938699835	4.570665838675228	5.561791022228057	9.318697313352958
$\varepsilon_{18}$	4.999999946248354	5.997554863095118	9.731684236492717	19.444156171351377	41.17934639268351	4.570791623425867	5.66961149697733	9.479928781175788
$\varepsilon_{19}$	4.999999958924945	6.0007643312638805	9.744787677461655	19.470269651931122	41.26448685513294	4.899133991500225	5.8307561124152905	9.692484010251846
$\varepsilon_{20}$	4.999999969531183	6.002945054108945	9.807640860825988	19.574109889257365	41.36814736849581	5.088428400699218	6.0657009505199575	9.961723035379428
$\varepsilon_{21}$	4.99999998042832	6.00778461089394	9.82843113308277	19.60709648437312	41.463514435452765	5.0885707343356374	6.243370712165214	10.222194292538601
$\varepsilon_{22}$	5.000000001006958	6.155633859996586	10.843667679001097	20.7953875191641	43.97806428456473	5.606183061435485	6.614100387372921	11.082447513575715
$\varepsilon_{23}$	5.000000022136815	6.177829747454534	11.257374626380749	21.488002561984253	44.98773885723271	6.123925289723638	6.948985963655376	11.517210093313242

==> data_2M_spectrum_lmax_6.dat <==
run	1	2	3	4	5	6	7	8
# $lmax$	7	9	9	9	9	9	9	9
# $n$	28	94	94	94	94	94	94	94
$k$	0	0	0	0	0	0.5	0.5	0.5
#$g_3$	0	0	0	0	0	0	0	0
$g_4$	0	0.1	1	10	100	0	0.1	1
$\varepsilon_{1}$	0.9999999792862128	1.2214171007048895	2.0088835491682584	4.028988896807479	8.545928509973784	0.7067936384151672	1.008676281724658	1.893419939164603
$\varepsilon_{2}$	1.0000000089349406	1.2221218332248631	2.009602989955329	4.042218869951367	8.551610992694048	1.2266756405522996	1.4209402001987381	2.137265704806176
$\varepsilon_{3}$	1.9999999482589497	2.3058846152629324	3.5350566116201474	6.883800524387815	14.456189332883318	1.413320857487416	1.94080133817103	3.4404976137774246
$\varepsilon_{4}$	1.9999999755630502	2.442967889952069	4.00754773412044	8.060580289271654	17.098715097624243	1.9324192974624808	2.4231482600533094	4.020370542827118
$\varepsilon_{5}$	2.000000015497056	2.4503822907455524	4.0219745776610205	8.07522525927153	17.107930006440142	2.1204945712817036	2.776744059861133	4.127441237479289
$\varepsilon_{6}$	2.9999999301859024	3.534842098701178	5.576002439391425	10.99711477703154	23.206304774023483	2.4534684800086906	2.923089285985467	5.29287810328211
$\varepsilon_{7}$	2.999999956687636	3.5420277967083598	5.580373524682774	11.01286773947454	23.21128554862547	2.6395042838031313	3.394992026222799	5.7055336644196375
$\varepsilon_{8}$	2.9999999926636858	3.6821419827889468	6.062812535043055	12.104039483948965	25.62017906501206	2.827489773731407	3.816202665994659	6.138035519623267
$\varepsilon_{9}$	3.0000000270564913	3.6879358477240136	6.076934558835947	12.140223442135332	25.708750579607344	3.158913295351926	3.894784581328615	6.2061558790578015
$\varepsilon_{10}$	3.9612430981191116	4.625328952074912	7.081344016661886	13.758988568125066	28.923702711996533	3.3465656487196926	4.168264106407464	6.940267195343559
$\varepsilon_{11}$	3.9723961106440964	4.74699037008122	7.583066529464822	15.039431776904976	31.785627731830587	3.5357663408082725	4.369734252646047	7.319229000082403
$\varepsilon_{12}$	3.986925753275439	4.76307990279017	7.58959261844445	15.049947178799947	31.808206383766027	3.6800155944937143	4.6102079765966515	7.453399833735476
$\varepsilon_{13}$	3.990901325611406	4.772975606107229	7.609343561089753	15.127158420286326	31.95861150779094	3.862518592384037	4.812054976734638	7.808140380846697
$\varepsilon_{14}$	3.9981185553736314	4.8888296062887155	7.9229244293650805	16.10777796179225	34.32259139353904	3.865013904321707	4.901001493787802	8.064044616875117
$\varepsilon_{15}$	3.9997007821399126	4.906585250008012	7.992418206785257	16.258354674855067	34.53430723364989	4.05354104859282	5.205550563449364	8.156411704215799
$\varepsilon_{16}$	4.9871076048648915	5.863374074951415	9.164488179479271	18.051286467010506	38.02665722370381	4.242468727350986	5.371160858726129	8.85723604606501
$\varepsilon_{17}$	4.989000447124918	5.865519248932002	9.170542247613668	18.06979491893961	38.04475934579085	4.385959885753784	5.551882311661255	9.312337527336357
$\varepsilon_{18}$	4.993635876426557	6.002140742915393	9.71333951672685	19.378051022627577	40.99735966937144	4.571623348555519	5.673210702969048	9.475103229309386
$\varepsilon_{19}$	4.996456494041225	6.009960144963306	9.727540548340263	19.40591782436695	41.036339430839604	4.572394786735251	5.8216117901869495	9.668750277733576
$\varepsilon_{20}$	4.997555345172515	6.018702283601936	9.762416858904443	19.45901746283274	41.19308799279753	4.761127755243781	5.8924872679357625	9.918985267599203
$\varepsilon_{21}$	4.999304824776168	6.031519035976207	9.773790839920549	19.502375270243913	41.27961965161782	4.903727377887726	6.071043354289041	10.206407944942832
$\varepsilon_{22}$	4.999347679972125	6.157623288164684	10.662940817579393	20.552754951229627	43.41880618724898	5.090953244960815	6.237637395200538	10.508395135926724
$\varepsilon_{23}$	4.999515802177886	6.189876288782566	10.682408716789153	20.77646161417389	43.64770352478912	5.093245830580111	6.357039151655333	10.811335865922722
$\varepsilon_{24}$	6.0000053065619525	6.8696584081142475	10.987868974177204	21.123195735784265	44.30378047182379	5.272472059711049	6.548164985789888	10.916261752734467
$\varepsilon_{25}$	6.000036264743556	6.955066781598888	11.036296357598127	22.095475682751754	46.69050712123217	5.278449373070299	6.611944390259347	11.114598397848605
$\varepsilon_{26}$	6.0000650284902965	7.077648238562318	11.172666432217502	22.1762422421818	46.723414163533455	5.281129664775744	6.688062679591486	11.144367451606685
$\varepsilon_{27}$	6.000223686740646	7.095775355412232	11.205187401883236	22.189547585297298	46.85226097230071	5.611480218883841	6.818081079725992	11.242800330572857
$\varepsilon_{28}$	6.000744525857233	7.108721464027276	11.218682103069705	22.237643914340218	46.92340096111306	5.7961971474790515	6.95205238285567	11.28485849439255
$\varepsilon_{29}$	6.001160331575366	7.110239691742164	11.244261346659023	22.25930611851475	46.95426587219008	5.798891719567531	7.015863278179756	11.320756045478294
$\varepsilon_{30}$	6.002722374372629	7.180050173886693	11.391190309447714	22.399191580564214	47.14926647407496	5.8000255312521585	7.0300075188210265	11.596700052395125
$\varepsilon_{31}$	6.00415592563783	7.232888285428634	11.734531021695632	23.444138820668922	49.50278975726377	5.81138605520917	7.0973840237050965	11.642531076985648
$\varepsilon_{32}$	6.005804397881047	7.238958463839602	11.834274939716199	23.477585686965867	49.80598676142719	6.1292167648138784	7.250248523072509	11.75084779920693
$\varepsilon_{33}$	6.009244109622067	7.252225532301264	11.920754162928125	23.687655023980493	49.88005808205067	6.315436185662274	7.4046381068307845	11.923816846855765
$\varepsilon_{34}$	6.021159893851383	7.259472618890613	11.97234715046121	23.70277668843365	50.107197809184804	6.3164941220496775	7.515824022399634	12.220968589674744
$\varepsilon_{35}$	6.028086077849704	7.341229684916127	12.001092837091532	23.733940265750594	50.37179398196312	6.324288846593775	7.6453032125173035	12.388240074511062
$\varepsilon_{36}$	6.047932710375493	7.376393570321468	12.961292945158942	24.53588980071096	51.90882217848205	6.835566614467062	8.010252542910697	13.169362526133954
$\varepsilon_{37}$	6.061556713196627	7.487531505399157	13.17572716907458	25.325603784902473	53.01521989778251	7.3519593304582935	8.346341331966578	13.24929497304957

==> data_2M_spectrum_lmax_6_for_plot.dat <==
n	run1	run2	run3	run4	run5	run6	run7	run8
1	0.9999999792862128	1.2214171007048895	2.0088835491682584	4.028988896807479	8.545928509973784	0.7067936384151672	1.008676281724658	1.893419939164603
2	1.0000000089349406	1.2221218332248631	2.009602989955329	4.042218869951367	8.551610992694048	1.2266756405522996	1.4209402001987381	2.137265704806176
3	1.9999999482589497	2.3058846152629324	3.5350566116201474	6.883800524387815	14.456189332883318	1.413320857487416	1.94080133817103	3.4404976137774246
4	1.9999999755630502	2.442967889952069	4.00754773412044	8.060580289271654	17.098715097624243	1.9324192974624808	2.4231482600533094	4.020370542827118
5	2.000000015497056	2.4503822907455524	4.0219745776610205	8.07522525927153	17.107930006440142	2.1204945712817036	2.776744059861133	4.127441237479289
6	2.9999999301859024	3.534842098701178	5.576002439391425	10.99711477703154	23.206304774023483	2.4534684800086906	2.923089285985467	5.29287810328211
7	2.999999956687636	3.5420277967083598	5.580373524682774	11.01286773947454	23.21128554862547	2.6395042838031313	3.394992026222799	5.7055336644196375
8	2.9999999926636858	3.6821419827889468	6.062812535043055	12.104039483948965	25.62017906501206	2.827489773731407	3.816202665994659	6.138035519623267
9	3.0000000270564913	3.6879358477240136	6.076934558835947	12.140223442135332	25.708750579607344	3.158913295351926	3.894784581328615	6.2061558790578015
10	3.9612430981191116	4.625328952074912	7.081344016661886	13.758988568125066	28.923702711996533	3.3465656487196926	4.168264106407464	6.940267195343559
11	3.9723961106440964	4.74699037008122	7.583066529464822	15.039431776904976	31.785627731830587	3.5357663408082725	4.369734252646047	7.319229000082403
12	3.986925753275439	4.76307990279017	7.58959261844445	15.049947178799947	31.808206383766027	3.6800155944937143	4.6102079765966515	7.453399833735476
13	3.990901325611406	4.772975606107229	7.609343561089753	15.127158420286326	31.95861150779094	3.862518592384037	4.812054976734638	7.808140380846697
14	3.9981185553736314	4.8888296062887155	7.9229244293650805	16.10777796179225	34.32259139353904	3.865013904321707	4.901001493787802	8.064044616875117
15	3.9997007821399126	4.906585250008012	7.992418206785257	16.258354674855067	34.53430723364989	4.05354104859282	5.205550563449364	8.156411704215799
16	4.9871076048648915	5.863374074951415	9.164488179479271	18.051286467010506	38.02665722370381	4.242468727350986	5.371160858726129	8.85723604606501
17	4.989000447124918	5.865519248932002	9.170542247613668	18.06979491893961	38.04475934579085	4.385959885753784	5.551882311661255	9.312337527336357
18	4.993635876426557	6.002140742915393	9.71333951672685	19.378051022627577	40.99735966937144	4.571623348555519	5.673210702969048	9.475103229309386
19	4.996456494041225	6.009960144963306	9.727540548340263	19.40591782436695	41.036339430839604	4.572394786735251	5.8216117901869495	9.668750277733576
20	4.997555345172515	6.018702283601936	9.762416858904443	19.45901746283274	41.19308799279753	4.761127755243781	5.8924872679357625	9.918985267599203
21	4.999304824776168	6.031519035976207	9.773790839920549	19.502375270243913	41.27961965161782	4.903727377887726	6.071043354289041	10.206407944942832
22	4.999347679972125	6.157623288164684	10.662940817579393	20.552754951229627	43.41880618724898	5.090953244960815	6.237637395200538	10.508395135926724
23	4.999515802177886	6.189876288782566	10.682408716789153	20.77646161417389	43.64770352478912	5.093245830580111	6.357039151655333	10.811335865922722
24	6.0000053065619525	6.8696584081142475	10.987868974177204	21.123195735784265	44.30378047182379	5.272472059711049	6.548164985789888	10.916261752734467
25	6.000036264743556	6.955066781598888	11.036296357598127	22.095475682751754	46.69050712123217	5.278449373070299	6.611944390259347	11.114598397848605
26	6.0000650284902965	7.077648238562318	11.172666432217502	22.1762422421818	46.723414163533455	5.281129664775744	6.688062679591486	11.144367451606685
27	6.000223686740646	7.095775355412232	11.205187401883236	22.189547585297298	46.85226097230071	5.611480218883841	6.818081079725992	11.242800330572857
28	6.000744525857233	7.108721464027276	11.218682103069705	22.237643914340218	46.92340096111306	5.7961971474790515	6.95205238285567	11.28485849439255
29	6.001160331575366	7.110239691742164	11.244261346659023	22.25930611851475	46.95426587219008	5.798891719567531	7.015863278179756	11.320756045478294
30	6.002722374372629	7.180050173886693	11.391190309447714	22.399191580564214	47.14926647407496	5.8000255312521585	7.0300075188210265	11.596700052395125
31	6.00415592563783	7.232888285428634	11.734531021695632	23.444138820668922	49.50278975726377	5.81138605520917	7.0973840237050965	11.642531076985648
32	6.005804397881047	7.238958463839602	11.834274939716199	23.477585686965867	49.80598676142719	6.1292167648138784	7.250248523072509	11.75084779920693
33	6.009244109622067	7.252225532301264	11.920754162928125	23.687655023980493	49.88005808205067	6.315436185662274	7.4046381068307845	11.923816846855765
34	6.021159893851383	7.259472618890613	11.97234715046121	23.70277668843365	50.107197809184804	6.3164941220496775	7.515824022399634	12.220968589674744
35	6.028086077849704	7.341229684916127	12.001092837091532	23.733940265750594	50.37179398196312	6.324288846593775	7.6453032125173035	12.388240074511062
36	6.047932710375493	7.376393570321468	12.961292945158942	24.53588980071096	51.90882217848205	6.835566614467062	8.010252542910697	13.169362526133954
37	6.061556713196627	7.487531505399157	13.17572716907458	25.325603784902473	53.01521989778251	7.3519593304582935	8.346341331966578	13.24929497304957

==> data_2M_spectrum_lmax_7.dat <==
run	1	2	3	4	5	6	7	8
# lmax	7	9	9	9	9	9	9	9
# n	28	94	94	94	94	94	94	94
$k$	0	0	0	0	0	0.5	0.5	0.5
# g3	0.	0.	0.	0.	0.	0.	0.	0.
$g_4$	0	0.1	1	10	100	0	0.1	1
$\varepsilon_{1}$	0.9999999840282954	1.2225036358950832	2.013844922275379	4.022236184168558	8.516926055215432	0.7075511824028616	1.0123830586771232	1.8960562839411255
$\varepsilon_{2}$	1.0000000182461255	1.22468369568372	2.0319587886273696	4.048434978256518	8.643330274977286	1.2324257128615932	1.4260400945251124	2.1388673168752765
$\varepsilon_{3}$	1.9999999615677602	2.3088142485714718	3.5589482377255073	6.898890561200336	14.510509021630185	1.4108617899441651	1.9383759967145937	3.4460955863879583
$\varepsilon_{4}$	1.9999999842960745	2.4437847778533817	4.016166961510684	8.011082088367635	17.067947821795524	1.9349057463297257	2.427572160803437	4.026541152792516
$\varepsilon_{5}$	2.000000033436776	2.4516470246057174	4.04417648532211	8.09682340824919	17.15639683222756	2.1240588855819333	2.787683478596291	4.109830843537947
$\varepsilon_{6}$	2.904341167028711	3.5336850256578067	5.588625060247263	11.000801632936758	23.22856397155444	2.4579015090547327	2.9252876801307868	5.292261594834763
$\varepsilon_{7}$	2.941105493025197	3.5464273854740265	5.626682914831224	11.020471453622532	23.332254604602916	2.6421737193456902	3.399535386093361	5.705824362183276
$\varepsilon_{8}$	2.978045586164992	3.6787048976508676	6.058303056922173	12.036808579347714	25.64292584541134	2.8292676329469684	3.8262801496317618	6.1103244444680005
$\varepsilon_{9}$	2.981654604128586	3.6853339865380486	6.079839928773704	12.140767230618001	25.722555157549422	3.1636976646229242	3.8982248746246353	6.1920068092399285
$\varepsilon_{10}$	3.904373890512297	4.626914269074929	7.110612379231617	13.798115158514973	29.071003181653943	3.3513802750806834	4.185851957185457	6.956946169947889
$\varepsilon_{11}$	3.929831836345374	4.7454647774162115	7.603548966937279	15.055334200486016	31.843045242608348	3.5323955611639573	4.377914360640054	7.299252574780259
$\varepsilon_{12}$	3.958595676076437	4.765950984347454	7.61514308190374	15.076466749115815	31.924469629212652	3.6940090171548143	4.611181040144934	7.46749820884424
$\varepsilon_{13}$	3.973901782071852	4.779376678592681	7.661156260451327	15.11241644011763	32.036186080970474	3.854613545449117	4.81873088434912	7.813763500970521
$\varepsilon_{14}$	3.986023584652249	4.889546591549086	7.9418383707103475	16.077306923924652	34.152653766503526	3.8717414113911275	4.867162388558302	8.066761308062521
$\varepsilon_{15}$	3.9905439354770653	4.910909648545735	8.007742702148127	16.222214641969302	34.73149559469661	4.055935368636253	5.222641847839848	8.142923812901556
$\varepsilon_{16}$	4.790223672383187	5.8597284430979855	9.152535715282584	17.907367495164777	37.77554999363254	4.23647658863606	5.348329562437652	8.708139963229947
$\varepsilon_{17}$	4.889431215936175	5.863197063945316	9.172418855211953	17.928830276537955	37.898423434037895	4.3979987890677155	5.56314921646481	9.004506774079292
$\varepsilon_{18}$	4.910847853723094	5.985029653497566	9.456160514220521	19.03496854139824	40.24616552567568	4.571054529025769	5.67029562413583	9.223920143028076
$\varepsilon_{19}$	4.9311573972984695	5.996664829236482	9.605483494367068	19.12505693200863	40.59393404390517	4.5760937079249455	5.8009116586501	9.376154645320648
$\varepsilon_{20}$	4.962901561908554	6.002932731055077	9.637977929753012	19.148266754587116	40.629075826593166	4.75835430474703	5.889439492055486	9.478543014772878
$\varepsilon_{21}$	4.974989330362634	6.009191216833967	9.647642809500278	19.20868948230431	40.70310872562341	4.914182337369061	6.069634738137732	9.732034691523973
$\varepsilon_{22}$	4.984841961565312	6.118043376797523	9.67180564121271	20.066967996754062	42.48261015385316	4.951534833725069	6.221667410061302	9.975661390053808
$\varepsilon_{23}$	4.995531767679491	6.123648257663637	9.8618597103888	20.21023793164321	43.10951965437902	5.096164297569061	6.3574422659136465	10.142810218264387
$\varepsilon_{24}$	5.977719200077292	6.872388648526212	10.703348123575399	20.807093436292153	43.73287214018219	5.105063670551742	6.549087354746161	10.517335422145848
$\varepsilon_{25}$	5.98228965275762	6.954895538170136	11.083913867730079	22.14650884750661	46.60091885639767	5.281313910130244	6.608437370424524	10.814048779603185
$\varepsilon_{26}$	5.9901405449098535	7.078323929750529	11.184834936131338	22.211490770477624	46.98707068313962	5.284987866708581	6.702590453281003	11.14891308013072
$\varepsilon_{27}$	5.991418431073233	7.096020577485318	11.251909708595068	22.223467549193828	47.067939418550175	5.2909420934927995	6.821609011012738	11.163484853682352
$\varepsilon_{28}$	5.99299375989553	7.1063092120264395	11.274411424406576	22.262030619618077	47.142705414829706	5.482581173862718	6.863035686630895	11.245761282795746
$\varepsilon_{29}$	5.99363664274856	7.1096830023750455	11.288938838738144	22.330031100593256	47.197636938953124	5.611631088336154	6.8833664983851195	11.30354239111864
$\varepsilon_{30}$	5.996719049420729	7.1830115372587295	11.465345647673084	22.604494157198783	48.21835017681319	5.775062624701342	7.0133102908736635	11.565607233336586
$\varepsilon_{31}$	5.99879323744718	7.231084578924362	11.767657108031033	23.389954875022557	49.55920087725585	5.795110807019428	7.110343721959785	11.609168592939769
$\varepsilon_{32}$	5.999612536219819	7.239126559134786	11.828188538605698	23.468276746300415	49.85507375772423	5.805761337560394	7.152881890388503	11.770674347401547
$\varepsilon_{33}$	6.001190419533354	7.253624513386654	11.921516623683265	23.562628880064725	50.01691389756884	5.8145390591908495	7.248100000515836	11.887734080283487
$\varepsilon_{34}$	6.016694548784157	7.25969338917721	11.951939256600113	23.64992662881108	50.07976974230192	6.000035628127524	7.332623889785564	12.222413453511065
$\varepsilon_{35}$	6.023369962162101	7.32527301722322	12.087601897700626	23.77625454743961	50.14534687785105	6.013401087823419	7.406906983670456	12.359661688044419
$\varepsilon_{36}$	6.0364326179281065	7.3661621605348655	12.735360315686497	24.253397758659677	51.72965667044147	6.067089750762053	7.521163271344911	12.382702504210918
$\varepsilon_{37}$	6.0546665228741245	7.477697059602945	12.752466189105117	24.95364086878204	52.706631228299905	6.155429002374681	7.590206085287479	12.811254799522771
$\varepsilon_{38}$	7.002191180744197	8.134589677560857	12.92844301313234	25.0044445161194	52.79879730171074	6.250673361372693	7.6611568061805855	12.834965394306714
$\varepsilon_{39}$	7.002600322825916	8.138289114096459	12.957204223845	25.258583226909764	52.942896500944066	6.325520629193706	7.709370132730812	12.97072734786975
$\varepsilon_{40}$	7.004761620503519	8.227402867818716	13.212608462998034	26.21289103871283	55.46010877326932	6.331292693639114	7.798527936651336	13.025879130717037
$\varepsilon_{41}$	7.0052560759878695	8.239093800737235	13.257587704529897	26.287953228108993	55.63193196362583	6.5118548088325365	7.984457149723805	13.136190436498365
$\varepsilon_{42}$	7.00555971925359	8.310215795888759	13.279529906227708	26.330538811404754	55.740317800050676	6.519372089066842	8.01769140106047	13.196223516938149
$\varepsilon_{43}$	7.00720366595084	8.316708144485546	13.295857908816222	26.365446516157945	55.847535984151676	6.5274575732481335	8.048250629016353	13.266842691270634
$\varepsilon_{44}$	7.009989264181169	8.327594213947581	13.312149603883233	26.38176676652419	55.96471094610952	6.534674235589393	8.127907186658188	13.372475630274472
$\varepsilon_{45}$	7.012713631507167	8.337092555163181	13.339377824932878	26.430674827819523	56.11730508216169	6.690311494933778	8.149873113780775	13.46266501639018
$\varepsilon_{46}$	7.013538259343811	8.345019664435181	13.37214841804955	26.451037117753273	56.198051795410485	6.838530005644745	8.247007801176387	13.478929457431242
$\varepsilon_{47}$	7.020099671029221	8.351571105118298	13.450516727186224	26.561515944284046	56.3727862053014	7.029303295428895	8.273380284425343	13.531628680514931
$\varepsilon_{48}$	7.0217510383837745	8.361591849850177	13.504789764619215	26.589182423570392	56.5640341505602	7.034745491946557	8.44123892585125	13.574751836115091
$\varepsilon_{49}$	7.0274398298479674	8.364452541787463	13.793643822307036	27.28657893074059	58.281277564903725	7.0444343372927625	8.471862282311324	13.814698823670415
$\varepsilon_{50}$	7.037671345720788	8.45142090439962	13.979939482937393	27.50540696228717	58.4243838281362	7.048219491202959	8.54037636059216	13.859516100523997
$\varepsilon_{51}$	7.060194896870552	8.462944883350092	14.006130064043786	27.595698100133262	58.78522703921456	7.0659181690732416	8.637062555689297	13.925401806710783
$\varepsilon_{52}$	7.076477959378072	8.482911273002802	14.044479216269938	27.832837189485556	59.008093913890754	7.374356947054353	8.681073254907814	14.114346899102266
$\varepsilon_{53}$	7.099815058443108	8.493128764309123	14.15842418747827	27.94423012638285	59.05441112850103	7.555399162639206	8.833735453917896	14.215230788224149
$\varepsilon_{54}$	7.163213146913441	8.559788378784932	14.33004528048269	28.04773244188898	59.3222330510833	7.566870965211764	8.991672883265247	14.48760710200256
$\varepsilon_{55}$	7.262776953534981	8.589978829640332	14.38635672396624	28.090222591299323	60.14156413074598	7.572126046803214	9.076310392809429	14.580550566006579
$\varepsilon_{56}$	7.344507207885642	8.642903350624282	15.172396177618982	28.78669346278358	60.704997844651835	8.081027408820924	9.408128189894784	15.485457288047767
$\varepsilon_{57}$	7.498635647694255	8.648258211033852	15.64783913935946	29.56139074630361	61.501657013302	8.587671184707817	9.75627810883233	16.250331458590026

==> data_E_gs_0_comparison.dat <==
# g4=0 evaluated at lmax=7 with lmax=7 data
# g4=1 evaluated at lmax=4
# g4=0.1 evaluated at lmax=4
# g4=1 evaluated at lmax=4
# g4=10 evaluated at lmax=4
# g4=100 evaluated at lmax=4
g4	1Mexact	2x1Mexact	2M(lmax9data)
0	0.5	1	1.0000000000000002
0.1	0.542393168000176	1.084786336000352	1.0847861891845991
1	0.7402347144744503	1.4804694289489007	1.4804391987776104
10	1.3444808647803235	2.688961729560647	2.6889425692868607
100	2.772754917388163	5.545509834776326	5.545492640677919
